Post-Giant Impact Planetesimals Sustaining Extreme Debris Disks

Extreme debris disks can show short term behaviour through the evolution and clearing of small grains produced in giant impacts, and potentially a longer period of variability caused by a planetesimal population formed from giant impact ejecta. In this paper, we present results of numerical simulations to explain how a planetesimal populated disk can supply an observed extreme debris disk with small grains. We simulated a sample of giant impacts from which we form a planetesimal population. We then use the $N$-body code {\sc Rebound} to evolve the planetesimals spatially and collisionally. We adopt a simplistic collision criteria in which we define destructive collisions to be between planetesimals with a mutual impact velocity that exceeds two times the catastrophic disruption threshold, $V^*$. We find that for some configurations, a planetesimal populated disk can produce a substantial amount of dust to sustain an observable disk. The semi-major axis at which the giant impact occurs changes the mass added to the observed disk substantially while the orientation of the impact has less of an effect. We determine how the collision rate at the collision point changes over time and show that changes in semi-major axis and orientation only change the initial collision rate of the disk. Collision rates across all disks evolve at a similar rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
